Modelling Noise-Resilient Single-Switch Scanning Systems

Single-switch scanning systems allow nonspeaking individuals with motor disabilities to communicate by triggering a single switch (e.g., raising an eye brow). A problem with current single-switch scanning systems is that while they result in reasonable performance in noiseless conditions, for instance via simulation or tests with able-bodied users, they fail to accurately model the noise sources that are introduced when a non-speaking individual with motor disabilities is triggering the switch in a realistic use context. To help assist the development of more noise-resilient single-switch scanning systems we have developed a mathematical model of scanning systems which incorporates extensive noise modelling. Our model includes an improvement to the standard scanning method, which we call fast-scan, which we show via simulation can be more suitable for certain users of scanning systems.

==> response.txt <==


We thank the reviewers for their constructive comments.

In our understanding the main problem is that there is a question mark to our paper's suitability to ICML due to lack of a learning component. We argue that it is suitable to ICML for the following reasons:

1. We believe that our paper falls in the category of applied statisitics. Although there is not currently an automatic learning component from newly received data of a user, the foundation for learning is set: One can easily estimate more specific distributions, e.g., a non-parametric kernel density estimator from the click-time responses of a specific user. The chosen distributions can be used as priors in a Bayesian learning paradigm. Choosing interesting priors should be regarded as interesting within a machine learning community that supports Bayesian analysis.

2. According to Shannon's Noisy Coding Theorem, a good noise model can increase the capacity of channel (in this case the text-entry speed) signficantly. Creating a statistical model of scanning systems, and defining the noise sources in a generic framework automatically opens an avenue to relate to the Noisy Coding Theorem. Due to lack of space we didn't include these arguments. Just like statistical modelling (in 1.), information theory also plays a fundamental role in many machine learning approaches (e.g., variational inference).  

3. In the field of single-switch entry methods scanning systems are the state of the art. These methods are not statistical. We have built our own statistical method that improves greatly on the typical scanning systems (currently unpublished work). We believe that it can greatly benefit the  application domain to compare methods within the same framework - we have developed such a framework for comparison in this paper.        


4. We believe that this is an interesting application, and can improve on the diversity of ICML. Although only a small number of people can benefit from this research, the impact that an improvement can have on the target user group is significant.

In response to reviewer's 3 question: \Delta can be positive or negative without loss of generality. The parameter ranges for the simulation (line 704) were selected to reflect real (disabled) users, where it is very common that users have large latencies (> 1 second). It is not common that these users have negative (anticipating) response times.    

